QFrBLiMP: a Quebec-French Benchmark of Linguistic Minimal Pairs

In this paper, we introduce the Quebec-French Benchmark of Linguistic Minimal Pairs (QFrBLiMP), a corpus designed to evaluate LLMs' linguistic knowledge of prominent grammatical phenomena in Quebec-French. QFrBLiMP comprises 1,761 minimal pairs annotated with 20 LPs. Specifically, these minimal pairs have been created by manually modifying sentences extracted from an official online resource maintained by a Qu\'ebec government institution. Each pair is annotated by 12 Quebec-French native speakers, who select the sentence they consider grammatical from the two. These annotations are used to compare the competency of LLMs with that of humans. We evaluate different LLMs on QFrBLiMP and MultiBLiMP-Fr by observing the rate of higher probabilities assigned to the sentences of each minimal pair for each category. We find that while grammatical competence scales with model size, a clear hierarchy of difficulty emerges. All benchmarked models consistently fail on phenomena requiring deep semantic understanding, revealing a critical limitation. Finally, our statistical analysis comparing QFrBLiMP and MultiBLiMP reveals a significant performance degradation for most models on Quebec-French; however, the most capable models remain within the statistical significance interval, demonstrating cross-dialectal robustness.

==> data/pgf_scatter_minimal_pairs.csv <==
acc_fr,acc_multi,tex_class
57.07,50.98,blue_dot
53.89,56.86,blue_dot
61.56,74.12,blue_dot
50.94,56.08,blue_dot
72.69,78.04,blue_dot
88.02,97.65,green_dot
87.05,92.94,green_dot
90.01,99.22,green_dot
83.02,94.51,green_dot
89.32,97.65,green_dot
58.6,66.67,blue_dot
89.1,97.65,green_dot
88.47,95.69,green_dot
88.25,98.43,green_dot
87.68,94.12,green_dot
87.85,96.47,green_dot
88.7,98.04,green_dot
89.44,97.25,green_dot
88.64,95.69,green_dot
85.12,94.9,green_dot
82.85,90.98,green_dot
88.02,96.86,green_dot
86.6,95.69,green_dot
85.52,96.86,green_dot
86.37,97.65,green_dot
87.85,98.43,green_dot
88.53,98.43,green_dot
84.1,92.94,green_dot
86.37,96.08,green_dot
83.02,93.33,green_dot
82.74,92.94,green_dot
87.22,93.73,green_dot
86.83,92.94,green_dot
88.42,94.9,green_dot
88.07,94.9,green_dot
89.66,96.47,green_dot
89.32,97.25,green_dot
88.93,96.86,green_dot
89.1,97.65,green_dot
90.29,97.65,green_dot
90.23,96.47,green_dot
89.72,98.82,green_dot
90.52,98.43,green_dot
72.35,89.02,blue_dot
70.53,84.71,blue_dot
67.75,80.78,blue_dot
65.59,75.69,blue_dot
78.25,94.51,blue_dot
77.74,94.12,blue_dot
86.6,94.9,green_dot
86.31,96.86,green_dot
86.26,96.86,green_dot
84.95,95.69,green_dot
88.36,97.25,green_dot
86.77,93.73,green_dot
89.1,98.04,green_dot
86.54,96.47,green_dot
87.96,98.43,green_dot
85.86,97.65,green_dot
86.54,97.25,green_dot
88.7,99.61,green_dot
88.25,97.25,green_dot
78.71,98.04,blue_dot
77.51,98.04,blue_dot
51.62,62.75,blue_dot
59.8,70.59,blue_dot
60.65,74.51,blue_dot
63.77,72.16,blue_dot
62.52,65.88,blue_dot
76.38,83.92,blue_dot
83.25,94.9,green_dot
87.68,92.94,green_dot
87.96,96.08,green_dot
89.89,98.04,green_dot
88.98,97.65,green_dot
88.64,97.65,green_dot
89.84,96.86,green_dot
89.61,98.04,green_dot
89.1,99.61,green_dot
89.49,99.61,green_dot
86.88,93.73,green_dot
88.59,97.25,green_dot


==> data/pgf_sig_curves_minimal_pairs.csv <==
x,y_upper,y_lower
0.0,0.0,0.0
0.20040080160320642,0.8585048264088926,-0.4577032232024798
0.40080160320641284,1.3305663335854094,-0.5289631271725839
0.6012024048096193,1.7387808149308093,-0.5363760053115708
0.8016032064128257,2.1138407852897694,-0.5106343724641179
1.0020040080160322,2.4676475276297314,-0.46363951159766725
1.2024048096192386,2.806310987885375,-0.4015013686468978
1.402805611222445,3.133464378773338,-0.3278531563284479
1.6032064128256514,3.4514772667989293,-0.2450644411476266
1.8036072144288577,3.7619971573460713,-0.15478272848835561
2.0040080160320644,4.066224742352871,-0.05820871028874253
2.2044088176352705,4.365067310558473,0.04375032471206808
2.404809619238477,4.659230400435028,0.1503888380419265
2.6052104208416833,4.949275614744447,0.26114522693891873
2.80561122244489,5.235658721315599,0.37556372357418066
3.006012024048096,5.518755683714759,0.49326836438143307
3.2064128256513027,5.798880991424623,0.6139446598779821
3.4068136272545093,6.076300904022651,0.7373263504863674
3.6072144288577155,6.351243235199176,0.8631856225162546
3.807615230460922,6.623904721646502,0.9913257392753416
4.008016032064129,6.89445666807568,1.1215753960525778
4.208416833667335,7.163049337245579,1.2537843300890907
4.408817635270541,7.429815410196759,1.3878198603443233
4.609218436873747,7.694872746731401,1.5235641270160931
4.809619238476954,7.958326611781581,1.6609118651723276
5.01002004008016,8.2202714888593,1.7997685913010217
5.210420841683367,8.480792570554573,1.9400491128121606
5.410821643286574,8.739966993753772,2.0816762928193753
5.61122244488978,8.997864871099038,2.2245800186805216
5.811623246492986,9.254550158350039,2.368696334635933
6.012024048096192,9.510081388493058,2.513966707699327
6.212424849699399,9.764512296813432,2.660337402585367
6.412825651302605,10.017892356110107,2.8077589464951043
6.613226452905812,10.270267237365836,2.956185668445788
6.813627254509019,10.521679208193353,3.1055753008246847
7.014028056112225,10.772167479040313,3.2558886331841372
7.214428857715431,11.021768505295636,3.4070892101352257
7.414829659318637,11.270516251980428,3.5591430666568455
7.615230460921844,11.51844242654112,3.712018495302569
7.81563126252505,11.76557668432532,3.865685840724781
8.016032064128257,12.011946810562943,4.020117317693572
8.216432865731463,12.257578882058178,4.175286849404747
8.41683366733467,12.502497411293321,4.331169923376018
8.617234468937877,12.74672547523018,4.4877434626455734
8.817635270541082,12.990284830751675,4.64498571033049
9.01803607214429,13.233196018401149,4.802876125887431
9.218436873747494,13.475478455839035,4.961395291655955
9.418837675350701,13.717150522237326,5.120524828464077
9.619238476953909,13.95822963466449,5.280247319243328
9.819639278557114,14.198732317371935,5.440546239742292
10.02004008016032,14.438674264773042,5.601405895547601
10.220440881763528,14.678070398803458,5.762811364723598
10.420841683366733,14.916934921264385,5.92474844546908
10.62124248496994,15.155281361675588,6.087203608264293
10.821643286573147,15.393122621100785,6.25016395204551
11.022044088176353,15.630471012352773,6.413617163999932
11.22244488977956,15.86733829693767,6.57755148262145
11.422845691382767,16.103735719056292,6.741955663709242
11.623246492985972,16.339674036944626,6.9068189490273175
11.823647294589179,16.575163551803936,7.072131037374423
12.024048096192384,16.810214134543564,7.237882057841206
12.224448897795591,17.044835250535602,7.40406254505558
12.424849699398798,17.27903598255934,7.570663416238259
12.625250501002004,17.512825052094964,7.737675949909043
12.82565130260521,17.746210839109676,7.905091766100747
13.026052104208418,17.979201400464724,8.072902807952113
13.226452905811623,18.211804487059375,8.241101324563871
13.42685370741483,18.444027559816245,8.409679855013415
13.627254509018037,18.67587780460242,8.578631213433656
13.827655310621243,18.907362146171888,8.747948475070597
14.02805611222445,19.13848726120674,8.917624963242158
14.228456913827655,19.369259590527356,9.087654237127952
14.428857715430862,19.599685350535616,9.258030080326108
14.629258517034069,19.829770543949213,9.428746490118925
14.829659318637274,20.059520969880158,9.599797667394391
15.030060120240481,20.288942233305832,9.771178007175132
15.230460921843688,20.518039753976804,9.942882089710572
15.430861723446894,20.74681877480196,10.114904672091829
15.6312625250501,20.975284369747865,10.287240680352337
15.831663326653308,21.203441451286526,10.45988520202009
16.032064128256515,21.431294777422643,10.632833479090387
16.23246492985972,21.65884895832911,10.806080901390331
16.432865731462925,21.88610846261714,10.97962300030871
16.633266533066134,22.11307762326539,11.15345544286688
16.83366733466934,22.339760643230413,11.327574026108266
17.034068136272545,22.566161600759308,11.501974671785781
17.234468937875754,22.792284454423523,11.676653421327984
17.43486973947896,23.01813304789161,11.85160643106631
17.635270541082164,23.24371111445732,12.026829967707009
17.835671342685373,23.469022281338148,12.202320404032596
18.03607214428858,23.69407007375846,12.378074214818696
18.236472945891784,23.91885791883023,12.554087972953337
18.43687374749499,24.143389149243564,12.730358345746414
18.637274549098198,24.367667006778262,12.906882091418133
18.837675350701403,24.591694645646918,13.083656055755888
19.03807615230461,24.815475135679378,13.260677168929838
19.238476953907817,25.03901146535762,13.437942442458013
19.438877755511022,25.262306544709567,13.615448966312476
19.639278557114228,25.485363208069817,13.793193906158638
19.839679358717436,25.708184216714614,13.97117450072026
20.04008016032064,25.930772261378056,14.149388059263227
20.240480961923847,26.153129964656024,14.32783195919167
20.440881763527056,26.375259883303826,14.506503643750285
20.64128256513026,26.597164510433288,14.685400619827234
20.841683366733466,26.818846277614654,14.86452045585228
21.042084168336675,27.04030755688821,15.043860779785142
21.24248496993988,27.261550662690333,15.22341927718943
21.442885771543086,27.48257785369844,15.40319368938773
21.643286573146295,27.703391334598905,15.583181811693684
21.8436873747495,27.923993257781778,15.763381491717222
22.044088176352705,28.144385724966142,15.943790627739268
22.244488977955914,28.364570788759355,16.124407167152473
22.44488977955912,28.584550454153522,16.305229104964717
22.645290581162325,28.80432667996226,16.48625448236239
22.845691382765533,29.02390138020057,16.667481385330497
23.04609218436874,29.243276425410603,16.848907943326875
23.246492985971944,29.46245364393583,17.030532328008057
23.44689378757515,29.681434823146084,17.212352752004215
23.647294589178358,29.90022171061571,17.394367467741006
23.847695390781563,30.118816015257032,17.576574766306095
24.04809619238477,30.337219408411162,17.758972976358375
24.248496993987978,30.5554335248981,17.941560463077856
24.448897795591183,30.773459964027893,18.124335627154473
24.649298597194388,30.99130029057472,18.307296903814056
24.849699398797597,31.20895603571539,18.490442761879805
25.050100200400802,31.426428697933904,18.6737717028677
25.250501002004007,31.643719743893605,18.85728226011441
25.450901803607216,31.860830609278143,19.04097299793629
25.65130260521042,32.077762699602765,19.224842510818082
25.851703406813627,32.29451739099712,19.408889422630132
26.052104208416836,32.511096030960765,19.593112385872903
26.25250501002004,32.72749993909251,19.777510080947568
26.452905811623246,32.943730407794746,19.962081215451747
26.653306613226455,33.159788702953705,20.146824523499205
26.85370741482966,33.37567606459668,20.33173876506264
27.054108216432866,33.59139370752717,20.516822725338567
27.254509018036075,33.80694282193872,20.702075214133426
27.45490981963928,34.022324574008465,20.887495065270098
27.655310621242485,34.23754010647101,21.07308113601396
27.855711422845694,34.452590539173606,21.25883230651778
28.0561122244489,34.66747696961315,21.444747479284647
28.256513026052104,34.88220047345588,21.630825578648324
28.45691382765531,35.096762105040355,21.817065550270264
28.65731462925852,35.31116289786429,22.003466360652745
28.857715430861724,35.525403865056056,22.19002699666739
29.05811623246493,35.73948599983116,22.376746465098698
29.258517034068138,35.9534102759345,22.56362379220177
29.458917835671343,36.167177648068765,22.75065802327392
29.65931863727455,36.380789052309524,22.937848222239573
29.859719438877757,36.59424540650758,23.12519347124793
30.060120240480963,36.8075476106789,23.312692870283023
30.260521042084168,37.02069654738268,23.50034553678566
30.460921843687377,37.23369308208791,23.688150605286843
30.661322645290582,37.44653806352889,23.876107227052273
30.861723446893787,37.65923232405004,24.064214569737533
31.062124248496996,37.8717766799404,24.25247181705359
31.2625250501002,38.08417193175818,24.440878168442225
31.462925851703407,38.29641886464567,24.629432838761144
31.663326653306616,38.50851824863493,24.818135057978306
31.86372745490982,38.72047083894438,25.00698407087526
32.06412825651303,38.93227737626691,25.19597913675915
32.26452905811623,39.14393858704937,25.38511952918309
32.46492985971944,39.35545518376419,25.574404535674688
32.66533066132265,39.56682786517297,25.76383345747233
32.86573146292585,39.7780573165826,25.953405609269108
33.06613226452906,39.989144210094004,26.143120318964115
33.26653306613227,40.200089204843785,26.33297692742075
33.46693386773547,40.41089294723899,26.522974788231952
33.66733466933868,40.62155607118521,26.713113267492147
33.86773547094189,40.83207919830825,26.903391743575526
34.06813627254509,41.04246293816951,27.09380960692067
34.2685370741483,41.25270788847539,27.284366259821205
34.46893787575151,41.46281463528071,27.475061116222303
34.66933867735471,41.67278375318652,27.665893601522892
34.86973947895792,41.88261580553241,27.856863152383426
35.07014028056113,42.09231134458334,28.047969216538917
35.27054108216433,42.301870911711404,28.23921125261725
35.47094188376754,42.511295037572545,28.43058872996253
35.671342685370746,42.720584242278235,28.622101128463257
35.87174348697395,42.92973903556257,28.81374793838533
36.07214428857716,43.13875991694466,29.005528660209652
36.27254509018036,43.34764737588654,29.19744280447418
36.47294589178357,43.556401891946734,29.3894898916204
36.673346693386776,43.76502393492958,29.581669451843972
36.87374749498998,43.97351396503043,29.773981024949528
37.07414829659319,44.18187243297685,29.96642416020952
37.274549098196395,44.390099780165926,30.158998416226865
37.4749498997996,44.59819643879774,30.351703360801455
37.675350701402806,44.80616283200524,30.54453857080037
37.875751503006015,45.01399937398041,30.73750363203162
38.07615230460922,45.22170647009702,30.930598139121418
38.276553106212425,45.42928451702993,31.12382169539492
38.476953907815634,45.63673390287111,31.31717391276016
38.677354709418836,45.844055007242346,31.510654411595326
38.877755511022045,46.05124820140492,31.704262820639176
39.078156312625254,46.258313848366036,31.89799877688447
39.278557114228455,46.46525230298244,32.09186192547447
39.478957915831664,46.67206391206098,32.28585191960235
39.67935871743487,46.878749014456304,32.47996842041344
39.879759519038075,47.08530794116587,32.67421109691028
40.08016032064128,47.29174101542217,32.8685796258604
40.28056112224449,47.49804855278222,33.06307369170676
40.480961923847694,47.704230861214604,33.257692986480784
40.6813627254509,47.91028824118387,33.452437209717935
40.88176352705411,48.11622098573244,33.647306068375784
41.08216432865731,48.32202938056012,33.84229927675451
41.28256513026052,48.52771370410127,34.03741655641978
41.48296593186373,48.73327422759953,34.23265763612793
41.68336673346693,48.9387112151804,34.42802225175347
41.88376753507014,49.144024923921485,34.6235101462188
42.08416833667335,49.34921560392061,34.81912106942609
42.28456913827655,49.554283498361755,35.01485477819135
42.48496993987976,49.75922884357896,35.21071103618056
42.68537074148297,49.96405186911804,35.4066896138479
42.88577154308617,50.1687527977964,35.60279028837594
43.08617234468938,50.373331845760845,35.799012843617916
43.28657314629259,50.57778922254335,35.99535707004183
43.48697394789579,50.78212513111501,36.19182276467657
43.687374749499,50.98633976793811,36.38840973105989
43.88777555110221,51.190433323016265,36.58511777918815
44.08817635270541,51.3944059799428,36.78194672546802
44.28857715430862,51.5982579159474,36.97889639266984
44.48897795591183,51.80198930194081,37.17596660988285
44.68937875751503,52.00560030255799,37.37315721247207
44.88977955911824,52.209091076199535,37.57046804203694
45.09018036072145,52.41246177507127,37.76789894637162
45.29058116232465,52.615712545222344,37.965449779426955
45.49098196392786,52.81884352658162,38.1631204012741
45.69138276553107,53.021854852992405,38.36091067806973
45.89178356713427,53.22474665224571,38.558820482022824
46.09218436873748,53.427519046111804,38.75684969136315
46.29258517034068,53.63017215037024,38.954998190311116
46.49298597194389,53.83270607483843,39.15326586904935
46.6933867735471,54.03512092339854,39.35165262369566
46.8937875751503,54.237416794023034,39.550158356277564
47.09418837675351,54.43959377879864,39.74878297470838
47.294589178356716,54.64165196394879,39.947526392764644
47.49498997995992,54.843591429854726,40.14638853006511
47.69539078156313,55.045412251075035,40.34536931205122
47.895791583166336,55.24711449636378,40.54446866996889
48.09619238476954,55.44869822868719,40.74368654085188
48.296593186372746,55.650163505239,40.94302286750649
48.496993987975955,55.85151037745419,41.14247759849772
48.69739478957916,56.05273889102153,41.34205068813679
48.897795591182366,56.25384908589459,41.54174209647014
49.098196392785574,56.45484099630142,41.74155178926973
49.298597194388776,56.65571465075275,41.9414797380248
49.498997995991985,56.85647007204895,42.14152591993502
49.699398797595194,57.057107277285475,42.34169031790491
49.899799599198396,57.25762627785701,42.541972920539784
50.100200400801604,57.458027079460216,42.74237372214299
50.30060120240481,57.658309682095094,42.94289272271453
50.501002004008015,57.85847408006497,43.14352992795106
50.701402805611224,58.0585202619752,43.34428534924725
50.90180360721443,58.25844821073028,43.545159003698586
51.102204408817634,58.45825790352986,43.74615091410541
51.30260521042084,58.65794931186321,43.94726110897847
51.50300601202405,58.85752240150229,44.14848962254582
51.703406813627254,59.05697713249351,44.349836494761
51.90380761523046,59.25631345914812,44.55130177131281
52.10420841683367,59.455531330031114,44.75288550363623
52.30460921843687,59.65463068794878,44.954587748924965
52.50501002004008,59.85361146993489,45.156408570145274
52.70541082164329,60.05247360723536,45.35834803605122
52.90581162324649,60.25121702529162,45.56040622120136
53.1062124248497,60.449841643722436,45.762583205976966
53.30661322645291,60.64834737630435,45.96487907660147
53.50701402805611,60.84673413095065,46.16729392516157
53.70741482965932,61.04500180968888,46.369827849629765
53.90781563126253,61.24315030863686,46.5724809538882
54.10821643286573,61.441179517977176,46.77525334775429
54.30861723446894,61.63908932193028,46.9781451470076
54.50901803607215,61.8368795987259,47.1811564734184
54.70941883767535,62.034550220573045,47.384287454777656
54.90981963927856,62.232101053628384,47.587538224928736
55.11022044088177,62.429531957963064,47.79090892380047
55.31062124248497,62.62684278752793,47.99439969744201
55.51102204408818,62.82403339011715,48.19801069805921
55.71142284569139,63.02110360733017,48.40174208405261
55.91182364729459,63.21805327453198,48.6055940200572
56.1122244488978,63.414882220811855,48.80956667698374
56.31262525050101,63.61159026894012,49.013660232061895
56.51302605210421,63.80817723532343,49.21787486888499
56.71342685370742,64.00464292995818,49.422210777456655
56.91382765531062,64.20098715638208,49.626668154239155
57.11422845691383,64.39720971162406,49.8312472022036
57.31462925851704,64.59331038615211,50.03594813088197
57.51503006012024,64.78928896381943,50.24077115642104
57.71543086172345,64.98514522180865,50.445716501638245
57.91583166332666,65.18087893057391,50.6507843960794
58.11623246492986,65.3764898537812,50.855975076078515
58.31663326653307,65.57197774824652,51.0612887848196
58.517034068136276,65.76734236387207,51.26672577240048
58.71743486973948,65.96258344358021,51.47228629589873
58.91783567134269,66.15770072324548,51.67797061943988
59.118236472945895,66.35269393162422,51.88377901426757
59.3186372745491,66.54756279028207,52.08971175881613
59.519038076152306,66.74230701351922,52.295769138785396
59.719438877755515,66.93692630829324,52.501951447217785
59.91983967935872,67.1314203741396,52.70825898457783
60.120240480961925,67.32578890308973,52.91469205883413
60.320641282565134,67.52003157958657,53.1212509855437
60.521042084168336,67.71414808039765,53.32793608793902
60.721442885771545,67.90813807452554,53.53474769701756
60.92184368737475,68.10200122311554,53.74168615163397
61.122244488977955,68.29573717936083,53.94875179859508
61.322645290581164,68.48934558840467,54.155944992757654
61.52304609218437,68.68282608723985,54.3632660971289
61.723446893787575,68.87617830460508,54.57071548297007
61.92384769539078,69.06940186087859,54.77829352990298
62.12424849699399,69.2624963679684,54.986000626019596
62.324649298597194,69.45546142919963,55.19383716799476
62.5250501002004,69.64829663919855,55.40180356120226
62.72545090180361,69.84100158377314,55.60990021983408
62.92585170340681,70.03357583979047,55.81812756702315
63.12625250501002,70.22601897505047,56.02648603496957
63.32665330661323,70.41833054815604,56.23497606507043
63.52705410821643,70.6105101083796,56.443598108053266
63.72745490981964,70.80255719552582,56.65235262411346
63.92785571142285,70.99447133979035,56.86124008305535
64.12825651302606,71.18625206161468,57.07026096443744
64.32865731462925,71.37789887153674,57.279415757721765
64.52905811623246,71.56941127003748,57.488704962427455
64.72945891783567,71.76078874738275,57.698129088288596
64.92985971943888,71.9520307834611,57.90768865541667
65.13026052104209,72.14313684761657,58.1173841944676
65.3306613226453,72.33410639847712,58.327216246813485
65.53106212424849,72.5249388837777,58.53718536471929
65.7314629258517,72.71563374017879,58.74729211152461
65.93186372745491,72.90619039307933,58.95753706183049
66.13226452905812,73.09660825642447,59.16792080169176
66.33266533066133,73.28688673250787,59.3784439288148
66.53306613226454,73.47702521176805,59.58910705276102
66.73346693386773,73.66702307257925,59.799910795156215
66.93386773547094,73.85687968103588,60.010855789905996
67.13426853707415,74.04659439073089,60.2219426834174
67.33466933867736,74.23616654252768,60.43317213482704
67.53507014028057,74.42559546432531,60.644544816235815
67.73547094188378,74.61488047081691,60.85606141295064
67.93587174348697,74.80402086324085,61.06772262373309
68.13627254509018,74.99301592912474,61.27952916105562
68.33667334669339,75.18186494202169,61.49148175136508
68.5370741482966,75.37056716123887,61.703581135354334
68.7374749498998,75.55912183155779,61.91582806824183
68.93787575150301,75.74752818294643,62.128223320059604
69.13827655310621,75.93578543026246,62.340767675949955
69.33867735470942,76.12389277294773,62.55346193647111
69.53907815631263,76.31184939471316,62.76630691791209
69.73947895791584,76.49965446321434,62.97930345261732
69.93987975951904,76.68730712971698,63.192452389321105
70.14028056112225,76.87480652875207,63.405754593492425
70.34068136272545,77.06215177776042,63.61921094769047
70.54108216432866,77.24934197672609,63.832822351931235
70.74148296593187,77.43637620779823,64.0465897240655
70.94188376753507,77.62325353490131,64.26051400016884
71.14228456913828,77.80997300333262,64.47459613494395
71.34268537074149,77.99653363934726,64.68883710213572
71.54308617234469,78.18293444972973,64.90323789495964
71.7434869739479,78.36917442135167,65.11779952654412
71.9438877755511,78.55525252071536,65.33252303038685
72.14428857715431,78.74116769348223,65.5474094608264
72.34468937875752,78.92691886398605,65.762459893529
72.54509018036072,79.1125049347299,65.97767542599154
72.74549098196393,79.29792478586657,66.19305717806128
72.94589178356713,79.48317727466143,66.40860629247284
73.14629258517034,79.66826123493736,66.62432393540332
73.34669338677355,79.8531754765008,66.84021129704631
73.54709418837676,80.03791878454827,67.05626959220525
73.74749498997996,80.22248991905242,67.27250006090749
73.94789579158316,80.4068876141271,67.48890396903923
74.14829659318637,80.59111057736986,67.70548260900289
74.34869739478958,80.77515748918192,67.92223730039724
74.54909819639279,80.95902700206372,68.13916939072186
74.749498997996,81.1427177398856,68.3562802561064
74.9498997995992,81.3262282971323,68.57357130206609
75.1503006012024,81.5095572381202,68.79104396428461
75.35070140280561,81.69270309618594,69.00869970942529
75.55110220440882,81.87566437284553,69.2265400359721
75.75150300601203,82.05843953692215,69.44456647510191
75.95190380761524,82.24102702364164,69.66278059158884
76.15230460921843,82.4234252336939,69.88118398474296
76.35270541082164,82.605632532259,70.09977828938429
76.55310621242485,82.78764724799579,70.31856517685391
76.75350701402806,82.96946767199195,70.53754635606417
76.95390781563127,83.15109205667314,70.7567235745894
77.15430861723448,83.33251861466951,70.97609861979944
77.35470941883767,83.5137455176376,71.19567332003774
77.55511022044088,83.69477089503528,71.41544954584649
77.75551102204409,83.87559283284753,71.63542921124065
77.9559118236473,84.05620937226074,71.85561427503386
78.15631262525051,84.23661850828279,72.07600674221823
78.35671342685372,84.41681818830632,72.29660866540111
78.55711422845691,84.59680631061227,72.51742214630156
78.75751503006012,84.77658072281056,72.73844933730967
78.95791583166333,84.95613922021487,72.95969244311179
79.15831663326654,85.13547954414773,73.18115372238535
79.35871743486975,85.31459938017277,73.40283548956673
79.55911823647295,85.49349635624972,73.62474011669619
79.75951903807615,85.67216804080833,73.84687003534397
79.95991983967936,85.85061194073677,74.06922773862195
80.16032064128257,86.02882549927975,74.29181578328539
80.36072144288578,86.20680609384137,74.51463679193019
80.56112224448898,86.38455103368753,74.73769345529044
80.7615230460922,86.56205755754199,74.9609885346424
80.96192384769539,86.73932283107015,75.18452486432062
81.1623246492986,86.9163439442441,75.40830535435309
81.3627254509018,87.09311790858187,75.63233299322174
81.56312625250501,87.26964165425359,75.85661085075644
81.76352705410822,87.44591202704667,76.08114208116977
81.96392785571143,87.62192578518132,76.30592992624155
82.16432865731463,87.79767959596741,76.53097771866184
82.36472945891784,87.97317003229298,76.75628888554269
82.56513026052104,88.1483935689337,76.98186695210839
82.76553106212425,88.32334657867202,77.20771554557649
82.96593186372746,88.49802532821423,77.4338383992407
83.16633266533066,88.67242597389173,77.66023935676958
83.36673346693387,88.84654455713311,77.88692237673462
83.56713426853707,89.0203769996913,78.11389153738286
83.76753507014028,89.19391909860967,78.3411510416709
83.96793587174349,89.36716652090962,78.56870522257736
84.1683366733467,89.54011479797992,78.79655854871348
84.3687374749499,89.71275931964766,79.02471563025213
84.5691382765531,89.88509532790818,79.25318122519803
84.76953907815631,90.05711791028943,79.48196024602319
84.96993987975952,90.22882199282488,79.71105776669417
85.17034068136273,90.40020233260562,79.94047903011985
85.37074148296594,90.57125350988109,80.17022945605079
85.57114228456913,90.74196991967389,80.40031464946438
85.77154308617234,90.91234576287205,80.63074040947264
85.97194388777555,91.08237503675784,80.86151273879327
86.17234468937876,91.25205152492941,81.09263785382811
86.37274549098197,91.42136878656635,81.32412219539759
86.57314629258518,91.59032014498659,81.55597244018377
86.77354709418837,91.75889867543613,81.78819551294062
86.97394789579158,91.92709719204788,82.02079859953528
87.17434869739479,92.09490823389926,82.25378916089032
87.374749498998,92.26232405009097,82.48717494790503
87.57515030060121,92.42933658376175,82.72096401744066
87.77555110220442,92.59593745494443,82.9551647494644
87.97595190380761,92.7621179421588,83.18978586545643
88.17635270541082,92.92786896262558,83.42483644819606
88.37675350701403,93.09318105097269,83.66032596305537
88.57715430861724,93.25804433629077,83.89626428094371
88.77755511022045,93.42244851737856,84.13266170306234
88.97795591182366,93.58638283600007,84.36952898764724
89.17835671342685,93.74983604795449,84.60687737889921
89.37875751503006,93.91279639173571,84.84471863832441
89.57915831663327,94.07525155453092,85.08306507873561
89.77955911823648,94.23718863527641,85.32192960119654
89.97995991983969,94.3985941044524,85.56132573522697
90.1803607214429,94.55945376025771,85.80126768262808
90.38076152304609,94.71975268075667,86.04177036533551
90.5811623246493,94.87947517153592,86.28284947776268
90.78156312625251,95.03860470834405,86.52452154416096
90.98196392785572,95.19712387411258,86.76680398159885
91.18236472945893,95.35501428966951,87.00971516924834
91.38276553106213,95.51225653735443,87.25327452476984
91.58316633266533,95.66883007662398,87.49750258870668
91.78356713426854,95.82471315059526,87.74242111794182
91.98396793587175,95.97988268230642,87.98805318943707
92.18436873747495,96.13431415927522,88.23442331567469
92.38476953907816,96.28798150469744,88.48155757345889
92.58517034068136,96.44085693334316,88.72948374801956
92.78557114228457,96.59291078986477,88.97823149470436
92.98597194388778,96.74411136681586,89.2278325209597
93.18637274549098,96.89442469917532,89.47832079180665
93.3867735470942,97.04381433155422,89.72973276263417
93.5871743486974,97.1922410535049,89.9821076438899
93.7875751503006,97.33966259741463,90.23548770318656
93.9879759519038,97.48603329230068,90.48991861150694
94.18837675350701,97.63130366536407,90.74544984164996
94.38877755511022,97.77541998131949,91.00213512890096
94.58917835671343,97.91832370718063,91.26003300624623
94.78957915831664,98.05995088718785,91.51920742944543
94.98997995991984,98.20023140869898,91.77972851114069
95.19038076152304,98.33908813482768,92.04167338821841
95.39078156312625,98.4764358729839,92.30512725326861
95.59118236472946,98.61218013965568,92.57018458980325
95.79158316633267,98.74621566991091,92.83695066275443
95.99198396793588,98.87842460394742,93.10554333192434
96.19238476953907,99.00867426072466,93.37609527835349
96.39278557114228,99.13681437748374,93.64875676480082
96.59318637274549,99.26267364951363,93.92369909597736
96.7935871743487,99.38605534012201,94.20111900857539
96.99398797595191,99.50673163561856,94.48124431628526
97.19438877755512,99.62443627642583,94.76434127868441
97.39478957915831,99.73885477306108,95.05072438525555
97.59519038076152,99.84961116195808,95.34076959956496
97.79559118236473,99.95624967528794,95.63493268944153
97.99599198396794,100.05820871028874,95.93377525764714
98.19639278557115,100.15478272848836,96.23800284265394
98.39679358717436,100.24506444114763,96.54852273320108
98.59719438877755,100.32785315632844,96.86653562122666
98.79759519038076,100.4015013686469,97.19368901211462
98.99799599198397,100.46363951159768,97.53235247237026
99.19839679358718,100.51063437246412,97.88615921471023
99.39879759519039,100.53637600531157,98.26121918506921
99.5991983967936,100.52896312717257,98.66943366641462
99.79959919839679,100.45770322320247,99.14149517359111
100.0,100.0,100.0

